Transportation Network Analysis, Volume I: Static and Dynamic Traffic Assignment

This book covers static and dynamic traffic assignment models used in transportation planning and network analysis. Traffic assignment is the final step in the traditional planning process, and recent decades have seen many advances in formulating and solving such models. The book discusses classical solution methods alongside recent ones used in contemporary planning software. The primary audience for the book is graduate students new to transportation network analysis, and to this end there are appendices providing general mathematical background, and more specific background in formulating optimization problems. We have also included appendices discussing more general optimization applications outside of traffic assignment. We believe the book is also of interest to practitioners seeking to understand recent advances in network analysis, and to researchers wanting a unified reference for traffic assignment content. A second volume is currently under preparation, and will cover transit, freight, and logistics models in transportation networks. A free PDF version of the text will always be available online at https://sboyles.github.io/blubook.html. We will periodically post updated versions of the text at this link, along with slides and other instructor resources.

==> abstract.txt <==
This book covers static and dynamic traffic assignment models used in transportation planning and network analysis.  Traffic assignment is the final step in the traditional planning process, and recent decades have seen many advances in formulating and solving such models.  The book discusses classical solution methods alongside recent ones used in contemporary planning software.

The primary audience for the book is graduate students new to transportation network analysis, and to this end there are appendices providing general mathematical background, and more specific background in formulating optimization problems.  We have also included appendices discussing more general optimization applications outside of traffic assignment.  We believe the book is also of interest to practitioners seeking to understand recent advances in network analysis, and to researchers wanting a unified reference for traffic assignment content.

A second volume is currently under preparation, and will cover transit, freight, and logistics models in transportation networks.  A free PDF version of the text will always be available online at https://sboyles.github.io/blubook.html.  We will periodically post updated versions of the text at this link, along with slides and other instructor resources.


==> branch.txt <==
This branch has the source for posting on arXiv, following their guidelines for submission.

